Computational and Experimental Comparison of CLF5605 and roamx-0201 Martian Helicopter Rotor Airfoils

This study compares aerodynamic performance of the CLF5605 rotor airfoil -- which flew on Ingenuity from 2021 to 2024 -- with that of a new optimized roamx-0201 airfoil designed for Martian conditions at NASA Ames. Specifically, performance is studied at a Reynolds number of 20,000 and a Mach number of 0.60, across a range of angles of attack, using three independent state-of-the-art methodologies: implicit large eddy simulations (ILES) using NASA's OVERFLOW solver, direct numerical simulations (DNS) using the high-order GPU-accelerated PyFR solver, and experimental testing in the Mars Wind Tunnel at Tohoku University. Discrepancies between results obtain using the various methodologies are analyzed and explained. Across all methodologies it can be seen that the roamx-0201 airfoil is able to achieve a given lift with less drag compared to the CLF5605 airfoil. Moreover, OVERFLOW and PyFR results show that the roamx-0201 airfoil has superior stall characteristics, and can achieve a maximum lift ~20% higher than that achieved by the CLF5605 airfoil. The work provides a strong body of evidence to support further studies into use of rotors based on the optimized roamx-0201 airfoil for future Mars helicopter missions.

==> Data/PyFR/clf5605_PyFR_2D.csv <==
AoA,Cl,Cl_CI,Cl_CI_p,Cd,Cd_CI,Cd_CI_p,Cl/Cd
-2,0.266405450951094,0.00921682325841583,0.035681909625363,0.0466144675434255,0.000477029913019372,0.0101748045687951,5.71508085344778
0,0.555160299240891,4.62969765472332E-05,8.34007999378063E-05,0.035095579921785,1.22389533984343E-05,0.000348736826985355,15.8185247395295
2,0.844829572064774,6.14643971701412E-05,7.27609558853911E-05,0.0429806382696565,1.67982835922523E-05,0.000390809527506389,19.6560499349589
3,0.982129707624378,0.000112524366561284,0.000114584572687847,0.0505594191000636,3.83084804975731E-05,0.000757662201209563,19.4252569571778
4,1.12034266010421,0.000354644751394684,0.000316728407730935,0.0684406855085295,0.000171076996004577,0.00250129182595111,16.3695417686105
5,1.15863439489719,0.00680610639972623,0.00586103813483253,0.096147392726694,0.000673368532545557,0.00702225272283511,12.0506064911266
5.5,1.4460503225533647,0,0,0.119229269393916,0,0,12.128316561
6,1.45236081088705,0.0351300804189489,0.0239620780921549,0.123869378523498,0.00552151060731745,0.0434284356704256,11.7249382228194


==> Data/PyFR/clf5605_PyFR_q3D_05c.csv <==
AoA,Cl,Cl_CI,Cl_CI_p,Cd,Cd_CI,Cd_CI_p,Cl/Cd
-2,0.0453155764610901,0.00498075492665135,0.12162288448474,0.0551270428199629,0.00046474246785163,0.00842676221702548,0.82202081125745
-0.5,0.363705573804763,0,0,0.0370456399626791,0,0,9.81777003099883
0,0.518418000347864,0.01575804528018232,0.03013245765918002,0.0347533855034119,0.00025904164404765007,0.007502198578530531,14.9170503200895
2,0.773467657095558,0.000750422064257239,0.000969797704054287,0.0423486882856351,8.42396397585654E-05,0.00198919123988877,18.2719324199697
3,0.8747650272173345,0.008981533617511972,0.010216538381391582,0.049277438613961846,0.00020970611919340215,0.004284229247440914,17.960082501
4,0.955684454459318,0.0069990910772082,0.00733415982057423,0.0620940847303772,0.000845156990650846,0.0136549466701573,15.3909097558819
5,1.06940386339324,0.033416179726126316,0.031813689972163016,0.0851606776004917,0.0008720871548316411,0.01047965492018192,12.5574841995746
5.5,1.01726964399351,0.00206647452947517,0.00206349341420645,0.0908350509738453,0.000296565698906986,0.00413226502767475,11.199087060417
6,0.93226409095246,0.0351031713005313,0.0369057478118395,0.0926016714935781,0.00228055617786597,0.0242578563809768,10.0674650458886


==> Data/PyFR/roamx0201_PyFR_2D.csv <==
AoA,Cl,Cl_CI,Cl_CI_p,Cd,Cd_CI,Cd_CI_p,Cl/Cd
-2,0.1688685835962236,0.004073617845621352,0.024123005942666358,0.04174570166821959,0.00024044518046617558,0.0057597589897314646,4.045172960280623
0,0.43553034224730863,2.208892291272191e-05,5.0717299737934406e-05,0.02874365107477383,3.7371348282494443e-06,0.00013001601009306887,15.152227568944479
2,0.6825396515019219,3.149317008910302e-05,4.614115827527764e-05,0.033537031477065195,5.3861354262080274e-06,0.00016060262906367897,20.351820702100213
3,0.801196829891641,4.1398464989850225e-05,5.1670779820046494e-05,0.03726550130118058,7.625868073707354e-06,0.0002046361328155745,21.499692796733125
4,0.9262478704361118,0.0032853281071104634,0.0035469210909641383,0.042059047721327576,6.758001655034901e-05,0.0016067890314140445,22.022559249871556
4.5,1.1134969264716927,0.007989194073181993,0.007174868545436523,0.043973203777164585,0.0003087601673142787,0.007021552691019042,25.322169658466755
5,1.1934955699963141,0.005329889877877969,0.004465781031675241,0.05464033294723821,0.0004880749621053032,0.008932503441671888,21.84275800714423
6,1.2754249447936845,0.008453519922521524,0.006628002656705906,0.07534155627587881,0.0009060096516544797,0.01202536417401489,16.928571798058567


==> Data/PyFR/roamx0201_PyFR_VWT.csv <==
AoA,Cl,Cd,Cl/Cd
4.5,0.751324956313062,0.0466363494204751,16.1102866251191
6,1.07117813993354,0.0700047875638291,15.3014983290515


==> Data/PyFR/roamx0201_PyFR_q3D_05c.csv <==
AoA,Cl,Cl_CI,Cl_CI_p,Cd,Cd_CI,Cd_CI_p,Cl/Cd
-2,0.041033055207581735,0.001319412353102685,3.215486505764492,0.047091920438143996,0.00014806319214288877,0.31441315360534548,0.8713396019064316
0,0.43409335265127225,3.474568098987829e-05,8.004195590111038e-03,0.028745044741732843,7.028889451001635e-06,0.024452525693226354,15.101502069365146
2,0.6614416272598224,4.9712430097770266e-05,7.515769804769578e-03,0.03330835607021303,9.547459218543775e-06,0.028663855995828837,19.858128869089878
3,0.765505193906492,0.00032211267588311276,0.042078444202229605,0.03683016660397356,1.022056618617262e-05,0.0277505293312193,20.78473339905833
4,0.8660391523853253,0.0006458739894728005,0.07457792037390856,0.041156975846434844,6.0638209868631165e-05,0.14733397831484221,21.042341779840573
4.5,1.1890799331454462,0.003287603844068565,0.27648299768813197,0.04553680673524051,0.0003278043218420054,0.7198667305503456,26.112501477298984
5,1.2383016981518133,0.002378973240416915,0.19211580214802044,0.0557462779496312,0.0002646706216136857,0.4747772072833729,22.213172676221795
6,1.28119785773191,0.003789862792954013,0.29580620745519853,0.07801006197142693,0.0004031095702097115,0.516740481961622,16.42349493583507

